Exploiting Large-scale Teacher-Student Training for On-device Acoustic Models

We present results from Alexa speech teams on semi-supervised learning (SSL) of acoustic models (AM) with experiments spanning over 3000 hours of GPU time, making our study one of the largest of its kind. We discuss SSL for AMs in a small footprint setting, showing that a smaller capacity model trained with 1 million hours of unsupervised data can outperform a baseline supervised system by 14.3% word error rate reduction (WERR). When increasing the supervised data to seven-fold, our gains diminish to 7.1% WERR; to improve SSL efficiency at larger supervised data regimes, we employ a step-wise distillation into a smaller model, obtaining a WERR of 14.4%. We then switch to SSL using larger student models in low data regimes; while learning efficiency with unsupervised data is higher, student models may outperform teacher models in such a setting. We develop a theoretical sketch to explain this behavior.

==> readme.txt <==
=================================================================
      
     Instructions for preparing the camera-ready manuscript     
            for the TSD 2021 conference proceedings

						Rel. 2021-02-15
	 
=================================================================

Template
--------

We kindly ask you to use the provided template "tsd2021.tex" when
preparing your camera-ready submission. The required fields are
marked with "TSD 2021" comments. Please, do not delete these
comments as they may be used later by the the proceedings editor.

Further notes
-------------

* All images/figures should be either in EPS or PDF format. If you
use a bitmap image, you can embed it into EPS, e.g., using the free
ImageMagick "convert" tool as follows

  $convert -resample 300x300 input.png eps2:output.eps

or you can use your favourite graphic tool (e.g. Inkscape).

* We kindly ask you to clean up the manuscript by removing
all comments from the body of your manuscript.

* When submitting the manuscript, all we need is the *.tex file,
the figures (*.pdf/*.eps), the bibtex file (if you use bibtex),
plus the final PDF of your article. It is not necessary to attach
other files (splncs04.bst, llncs.cls, *.aux, *.bbl, *.log, *.blg,
and others).

* We will appreciate if you also attach the filled and signed
Copyright Form (scanned as PDF, in the optimal case). This is the
preferred way of delivering this document.

Should you have any questions or comments, please, send an e-mail
to tsd2021@tsdconference.org.

Thank you for your co-operation.
Yours sincerely,

TSD 2021 Organizing Committee
TSD 2021 Proceedings Editors

